IMPACT: Inflectional Morphology Probes Across Complex Typologies

Large Language Models (LLMs) have shown significant progress on various multilingual benchmarks and are increasingly used to generate and evaluate text in non-English languages. However, while they may produce fluent outputs, it remains unclear to what extent these models truly grasp the underlying linguistic complexity of those languages, particularly in morphology. To investigate this, we introduce IMPACT, a synthetically generated evaluation framework focused on inflectional morphology, which we publicly release, designed to evaluate LLM performance across five morphologically rich languages: Arabic, Russian, Finnish, Turkish, and Hebrew. IMPACT includes unit-test-style cases covering both shared and language-specific phenomena, from basic verb inflections (e.g., tense, number, gender) to unique features like Arabic's reverse gender agreement and vowel harmony in Finnish and Turkish. We assess eight multilingual LLMs that, despite strong English performance, struggle with other languages and uncommon morphological patterns, especially when judging ungrammatical examples. We also show that Chain of Thought and Thinking Models can degrade performance. Our work exposes gaps in LLMs' handling of linguistic complexity, pointing to clear room for improvement. To support further research, we publicly release the IMPACT framework.

==> radarData/ara.csv <==
lang,angle,model_name,Gen,JY,JN
ara,0.0,gemini-2.0-flash-lite_cot,0.699,0.84325,0.405
ara,45.0,gemini-2.0-flash_cot,0.8180000000000001,0.8505,0.7455
ara,90.0,CohereLabs/aya-expanse-32b_cot,0.50725,0.8195,0.7095
ara,135.0,microsoft/Phi-4-mini-instruct_cot,0.12425,0.83775,0.169
ara,180.0,utter-project/EuroLLM-9B-Instruct_cot,0.22199999999999998,0.9279999999999999,0.07200000000000001
ara,225.0,google/gemma-3-27b-it_cot,0.46299999999999997,0.6735,0.6345000000000001
ara,270.0,Qwen/Qwen2.5-32B-Instruct_cot,0.4475,0.6719999999999999,0.7015
ara,315.0,Qwen/Qwen3-32B_cot,0.39425,0.718,0.6985


==> radarData/eng.csv <==
lang,angle,model_name,Gen,JY,JN
eng,0.0,gemini-2.0-flash-lite_cot,1.0,0.9896666666666666,1.0
eng,45.0,gemini-2.0-flash_cot,0.995,0.9966666666666667,1.0
eng,90.0,CohereLabs/aya-expanse-32b_cot,0.9196666666666666,0.835,0.916
eng,135.0,microsoft/Phi-4-mini-instruct_cot,0.9966666666666667,0.9119999999999999,0.913
eng,180.0,utter-project/EuroLLM-9B-Instruct_cot,0.96,0.953,0.519
eng,225.0,google/gemma-3-27b-it_cot,0.9983333333333334,0.9766666666666666,1.0
eng,270.0,Qwen/Qwen2.5-32B-Instruct_cot,0.9966666666666667,0.9393333333333334,1.0
eng,315.0,Qwen/Qwen3-32B_cot,1.0,0.9933333333333333,1.0


==> radarData/fin.csv <==
lang,angle,model_name,Gen,JY,JN
fin,0.0,gemini-2.0-flash-lite_cot,0.5144,0.9673999999999999,0.6534
fin,45.0,gemini-2.0-flash_cot,0.777,0.9916,0.6597999999999999
fin,90.0,CohereLabs/aya-expanse-32b_cot,0.21340000000000003,0.6974,0.5204000000000001
fin,135.0,microsoft/Phi-4-mini-instruct_cot,0.1866,0.8558,0.35
fin,180.0,utter-project/EuroLLM-9B-Instruct_cot,0.5102,0.9902,0.0376
fin,225.0,google/gemma-3-27b-it_cot,0.396,0.9276,0.6026
fin,270.0,Qwen/Qwen2.5-32B-Instruct_cot,0.3684,0.8676,0.5396
fin,315.0,Qwen/Qwen3-32B_cot,0.37960000000000005,0.8304,0.6784


==> radarData/heb.csv <==
lang,angle,model_name,Gen,JY,JN
heb,0.0,gemini-2.0-flash-lite_cot,0.8785,0.919,0.84125
heb,45.0,gemini-2.0-flash_cot,0.879,0.85275,0.85525
heb,90.0,CohereLabs/aya-expanse-32b_cot,0.64725,0.7677499999999999,0.84775
heb,135.0,microsoft/Phi-4-mini-instruct_cot,0.259,0.93425,0.17725
heb,180.0,utter-project/EuroLLM-9B-Instruct_cot,0.228,0.896,0.10250000000000001
heb,225.0,google/gemma-3-27b-it_cot,0.7789999999999999,0.9,0.776
heb,270.0,Qwen/Qwen2.5-32B-Instruct_cot,0.5645,0.702,0.76925
heb,315.0,Qwen/Qwen3-32B_cot,0.5840000000000001,0.84325,0.76725


==> radarData/rus.csv <==
lang,angle,model_name,Gen,JY,JN
rus,0.0,gemini-2.0-flash-lite_cot,0.725,0.9077500000000001,0.41725
rus,45.0,gemini-2.0-flash_cot,0.9215,0.9185,0.50575
rus,90.0,CohereLabs/aya-expanse-32b_cot,0.62075,0.90675,0.627
rus,135.0,microsoft/Phi-4-mini-instruct_cot,0.393,0.959,0.1805
rus,180.0,utter-project/EuroLLM-9B-Instruct_cot,0.521,0.98675,0.03825
rus,225.0,google/gemma-3-27b-it_cot,0.70075,0.75775,0.7965
rus,270.0,Qwen/Qwen2.5-32B-Instruct_cot,0.652,0.7517499999999999,0.79475
rus,315.0,Qwen/Qwen3-32B_cot,0.6945,0.87525,0.802


==> radarData/tur.csv <==
lang,angle,model_name,Gen,JY,JN
tur,0.0,gemini-2.0-flash-lite_cot,0.8171999999999999,0.9958,0.5396
tur,45.0,gemini-2.0-flash_cot,0.9658,0.9802,0.7154
tur,90.0,CohereLabs/aya-expanse-32b_cot,0.5738,0.8202,0.6096
tur,135.0,microsoft/Phi-4-mini-instruct_cot,0.41200000000000003,0.9156000000000001,0.22879999999999998
tur,180.0,utter-project/EuroLLM-9B-Instruct_cot,0.4946,0.9655999999999999,0.1176
tur,225.0,google/gemma-3-27b-it_cot,0.5721999999999999,0.9678000000000001,0.5192
tur,270.0,Qwen/Qwen2.5-32B-Instruct_cot,0.5035999999999999,0.9263999999999999,0.4936
tur,315.0,Qwen/Qwen3-32B_cot,0.5564,0.9294,0.6696

